Large Language Models for Scientific Information Extraction: An Empirical Study for Virology

In this paper, we champion the use of structured and semantic content representation of discourse-based scholarly communication, inspired by tools like Wikipedia infoboxes or structured Amazon product descriptions. These representations provide users with a concise overview, aiding scientists in navigating the dense academic landscape. Our novel automated approach leverages the robust text generation capabilities of LLMs to produce structured scholarly contribution summaries, offering both a practical solution and insights into LLMs' emergent abilities. For LLMs, the prime focus is on improving their general intelligence as conversational agents. We argue that these models can also be applied effectively in information extraction (IE), specifically in complex IE tasks within terse domains like Science. This paradigm shift replaces the traditional modular, pipelined machine learning approach with a simpler objective expressed through instructions. Our results show that finetuned FLAN-T5 with 1000x fewer parameters than the state-of-the-art GPT-davinci is competitive for the task.

==> anthology.bib.txt <==
% Please download the latest anthology.bib using the "New File -> From External URL" mechanism in Overleaf.
%
%     http://aclweb.org/anthology/anthology.bib
%
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

==> background-edit.txt <==
\subsection{Traditional Modular Pipelines versus LLM-based Instruction-tuning for Complex IE}

%In the past, the development of pipelined systems were facilitated via gold-standard corpora containing named entity recognition (NER) and relation extraction (RE) annotations. The computer science domain has been widely addressed in terms of NER and RE tasks~\cite{kim2010semeval,moro2015semeval,augenstein2017semeval,gabor2018semeval,ncg,d2022computer,d2022overview,brack2020domain,dsouza2020stemecr} defined as the extraction of related \textit{method} and \textit{task} entities, for instance. Well-known pipelines comprised machine learning modules for the identification of entities, relations, and coreference to build a scientific KG~\cite{luan2018multi,dessi2020ai,dessi2022cs}. The biomedical/biochemical domain was also similarly addressed with pipelined systems for the extraction of protein, gene, disease, drug, tissue, body part and location of activity such as cell or organism and their relations~\cite{bionlp,genia,ncbidiseasecorpus,medmentions,biocreativeDDI,chemdnerCorpus,chemnerdata,biocreativeVtaskcorpus,biocreativeVIIchemprot,drugprot}.

%with emerging works in Agriculture~\cite{d2023agriculture} and Astronomy~\cite{grezes2022overview}

\subsection{Scaling versus Instruction-tuning LLMs}
Both the closely related devices of \textit{instructions} and \textit{prompting} are adopted in the context of LLMs technologies designed in this work. Instructions and prompts both play a role in guiding the model's behavior and generating desired outputs. They are, respectively, defined as follows: 1) Instructions -- Instructions refer to explicit guidance or directives given to the LLM to influence its output generation. These instructions can take the form of natural language instructions, explicit rules, constraints, or specific requirements provided to the model. Instructions provide high-level guidance on how the model should approach the task or generate responses that align with certain criteria. 2) Prompting -- Prompting involves providing a starting point or context to the LLM to elicit the desired response. It typically consists of input text or cues that precede the generation task. Prompts can be in the form of questions, partial sentences, keywords, or any other structure that helps frame the task and guide the model's response.

The relationship between instructions and prompting lies in their collaborative role in influencing the behavior of LLMs: Instructions guide the overall behavior and output generation of the model by setting explicit guidelines or constraints. Prompting provides a specific context or initial input that focuses the model's attention and primes it to generate responses aligned with the desired task. Both instructions and prompting aim to guide the LLM's language generation process and steer it towards producing desired outputs. They work together to shape the model's behavior, with instructions providing high-level guidance and prompting providing specific contextual cues.

The effectiveness of instructions and prompting can vary depending on the task, dataset, and the specific design choices made. Careful formulation of instructions and prompt design is crucial to ensure the LLM understands and responds appropriately to the given guidance, leading to the desired outcomes in various applications and tasks. Prior word has shown that
instruction tuning—finetuning language models on a collection of NLP tasks formatted with instructions—further enhances the ability of language models to perform an unseen task from an instruction ~\citep{flan,sanhmultitask,min2021metaicl}.


%how about the alternative approach of simply scaling the models
%Given the impetus with which larger and larger models are released almost every other week, a central question begs clarification: is the NLP community relegated to only the use of LLMs? is the implication that the task-specific finetuning of models is now redundant? We argue on the contrary. There are many concerns about the current goto trend of devising NLP or AGI solutions by simply scaling models. They are: 1) Efficiency and Resource Constraints: Scaling language models requires significant computational resources, while task-specific fine-tuning optimizes resource utilization by focusing on specific task requirements~\citep{tay2022efficient}. 2) Overfitting and Generalization: Large language models may overfit and struggle to generalize well, whereas task-specific fine-tuning mitigates overfitting by adapting the model to the specific task~\citep{merity2017regularizing,frankle2020linear}. 3) Interpretability and Explainability: Scaling models increase complexity and reduce interpretability, whereas task-specific fine-tuning allows for better interpretability and understanding of the model's behavior~\citep{jain2019attention,kim2018interpretability}. 4) Domain Adaptation: Large pre-trained models may not perform well in domain-specific tasks, while task-specific fine-tuning enables better adaptation to specific domains using smaller, specialized datasets~\citep{ganin2015unsupervised,ganin2016domain}. 5) Ethical and Privacy Concerns: Scaling models raises ethical concerns, whereas task-specific fine-tuning provides more control, accountability, and reduces the risk of malicious use~\citep{brundage2018malicious,nushi2018towards}. 6) Incremental Learning and Continuous Improvement: Fine-tuning allows for incremental learning and adaptation, while scaling models often require retraining from scratch, limiting the ability to continuously improve and address evolving task requirements~\citep{parisi2019continual,kirkpatrick2017overcoming}

%talk about the origins of LLMs
%in terms of instructions and prompting of LLMs
%The GPT model family~\citep{gpt2,gpt3} released by OpenAI set a critical precedent on the problem of obtaining artificial general intelligence, i.e. \textit{the scaling of language models}, defining a new class of machine learning models as Large Language Models (LLMs). This is the current predominant phenomenon in the machine learning/AI communities. All leading competitor organizations have established their own LLM family -- as such LLMs seem to be produced at rapid-fire rates in the community. The central motivation driving the development of larger and larger language models is captured in essence in the following quote: \enquote{We would like to move towards more general systems which can perform many tasks – \textit{eventually without the need to manually create and label a training dataset for each one.}} from the seminal GPT2 research paper~\citep{gpt2} which can be seen as the LLMs trendsetter. The vision of training-data-less AI, at present, seems harder to envision for highly expert data domains such as scientific research. While we agree with the vision toward the realization of multi-task models, we argue that for data domains such as Science involving a high-level of human expertise and domain-specific technical nuances, the computational specification of the desired task to be performed cannot be deemed absolutely redundant.

==> edit-text.txt <==
old-abstract

%While LLMs' general intelligence seems to be an exclusive focus currently, concerns remain about their brittleness in practical applications. Thus it is necessary to evaluate these large-scale LLMs not only as conversational agents but also in their ability to handle complex downstream tasks. Furthermore, a distinguishing characteristic of our tests compared to all preceding work is that it is focused exclusively on the scientific domain which unlike the general domain entails a high-degree of human expertise. Our results show that a corresponding fine-tuned FLAN-T5 model with 1000x lesser parameters than the state-of-the-art GPT-davinci can effectively perform the task when indeed compared with GPT.

%We apply \textit{instruction tuning}, i.e. finetuning the T5 class of LLMs on a collection of structured abstract summaries described via instructions. Our results show that a corresponding fine-tuned FLAN-T5 model with 1000x lesser parameters than the state-of-the-art GPT-davinci can effectively perform the task when indeed compared with GPT.

%We focus on generating fine-grained structured format summaries of scholarly publication abstracts as sets of property-value tuples. These property-value tuples correspond to salient aspects and observations of a research work. Our objective is to build an automated system that generates structured summaries from unstructured abstracts, specifically for next-generation scholarly digital libraries like the Open Research Knowledge Graph (ORKG). By \textit{instruction-tuning} the T5 class of large language models (LLMs) in the domain of Virology, we demonstrate the alignment of the LLM to our specialized task. Our results show that a corresponding fine-tuned FLAN-T5 model with 1000x lesser parameters than the state-of-the-art GPT-davinci can effectively perform the task when indeed compared with GPT.

%We address the task of creating fine-grained structured format summaries of scholarly publication abstracts as property-value pairs, where the properties are the salient aspects of the contribution of a research work and the values are the observations found in given research work. Our objective is retrospective, i.e. we aim to build an automated system that can generate structured summaries given an already written discourse-based unstructured abstract as input. Fine-grained structured abstracts constitute the needed data to power next-generation scholarly digital libraries such as the Open Research Knowledge Graph (ORKG) that leverage knowledge graph (KG) representations of scholarly article content. As such these next-generation scholarly digital libraries determine the next milestone phase in the evolution of the digital library technologies, generally. In this paper, we demonstrate how we address the task of producing structured abstract summaries via instruction-based finetuning of the T5 class of large language models (LLMs) on a specialized domain of data in Virology differing from the popular LLM development domain encompassing broad factual knowledge. Thus a desired outcome is model alignment to our specialized domain task objective. Our results show that a corresponding fine-tuned FLAN-T5 model with 1000x lesser parameters than the state-of-the-art GPT can effectively perform the task when indeed compared with GPT.

%This paper focuses on improving the scientific information extraction (IE) abilities of large language models (LLMs). To this end, a novel and complex scientific IE task is introduced and defined, as that of producing fine-grained structured format summaries of scholarly publication abstracts as sets of property-value tuples. Methodologically, we finetune the T5 class of LLMs on a collection of structured abstract summaries described via an open-sourced set of task instruction prompts. We demonstrate that this \textit{instruction tuning} method, traditionally applied to improve the zero-shot learning abilities of LLMs, can also be leveraged to effectively improve LLM downstream performance on a target novel task. 

old-introduction

%While the research contributions knowledge modeling scope of the ORKG spans Science, the complex IE task we introduce is designed to address IE for a specific research problem in Virology. A distinct characteristic of research contributions is that they are highly research-problem-specific contingent on the scientific domain for their set of salient properties. Thus at the outset, we decided to outline language modeling principles necessary to address the complex scientific IE task w.r.t. a research-problem-specific use case. The recent Covid-19 pandemic brought to common knowledge various statistical parameters that were necessary for governing bodies to implement regulations in the control of the disease. One of which was the reproduction number estimate (R0 estimate) of a disease within a given population. A search for the \href{https://scholar.google.com/scholar?hl=en&as_sdt=0%2C5&q=COVID-19+R0&btnG=}{Covid-19 R0 estimate} brings up nearly 44,000 results. Such a vast body of work can be inundating for any researcher to obtain just the relevant information to stay-on-track with the most updated R0 estimates found or otherwise see an evolution trajectory of the R0 estimate for a specific population for a specific disease across time. Digital libraries that can structured representations of the contribution description of studies investigating R0 estimate can precisely facilitate such machine-actionable tracking over the structured data. A crucial question that merits answering here is how to obtain such structured data at scale for the ORKG? While the ORKG essentially relies on domain-expert human crowdsourcing solutions to curate a high-quality knowledge graph, such an approach is beset with scalability issues. Given the recent growing trends of powerful LLM technology, we propose a scalable LLM-based text mining solution for the highly-accurate automatic curation of such structured data. To this end, we first define a complex information extraction (IE) task. 

%The first step to define our complex IE task was to identify the salient properties that captured the vital information of an $R0$ estimate contribution. This was done in a hands-on fashion by an expert semantic modeler who created a \href{https://orkg.org/comparison/R44930/}{research comparison} based on structured property-value pairs for the Covid-19 $R0$ estimate reported as a contribution across 30 different abstracts from which also the values for the properties to compare the different research works by were obtained. Resultingly, six properties were modeled: \textit{disease name}, \textit{location}, \textit{date}, \textit{R0 value}, \textit{\%CI values},\footnote{CI stands for confidence interval.} and \textit{method}. The semantic modeling aim was two-fold: to identify properties that -- 1) were generic enough to structure most related research on the $R0$ estimate (thus was performed in the context of a research comparison), and 2) were specialized enough to reflect the vital details of the $R0$ contribution (thus was performed by identifying commonalities in observations reported across 30 different abstracts). This structured format is called \textsc{orkg-R0}. In this work, our complex IE task focused on extracting property-value pairs for \textsc{orkg-R0} contributions in scholarly article abstracts. To this end, a larger gold-standard corpus was annotated (details in \autoref{corpus}) and an LLM-based solution was optimally designed (introduced next, details in \autoref{model}).

%Such structured content descriptions of scientific contributions should describe the addressed research problem, the materials and methods used, and the results achieved in such a way that the contribution becomes comparable with other articles addressing the same research problem.

%Next-generation scholarly digital libraries such as the Open Research Knowledge Graph (\href{https://orkg.org/}{ORKG})~\cite{auer2020improving} store scholarly contributions in a structured and semantic way as a knowledge graph (KG). This fine-grained structured representation of scholarly contributions, as sets of property-value tuples, are consequently readable by both machines and humans. In the ORKG, the selected properties represent the salient aspects of a research contribution and the values are the observations found. The properties are chosen such that they generically apply across research on the same research problem. This machine-readable representation of scholarly content enables novel exploration and assistance services for researchers, such as \href{https://orkg.org/comparisons}{research comparisons} based on shared salient properties as shown in \autoref{orkg-comp}. Such smart information access methods provide condensed overviews of the state-of-the-art as strategic reading in practice~\cite{renear2009strategic}, crucial for navigating the overwhelming volume of publications in today's research landscape~\cite{johnson2018stm}.

In the context of language models, probing and prompting are two different approaches used to extract information or guide the behavior of the models. Probing LLMs involves analyzing the internal representations of the model to understand its linguistic properties, while prompting LLMs involves giving explicit instructions or cues to guide the model's generation or response. Probing focuses on extracting linguistic knowledge from the LLM, whereas prompting focuses on shaping the output or behavior of the LLM by providing specific prompts or queries. Probing aims to uncover the latent linguistic abilities of the LLM, while prompting aims to control and direct the LLM's output based on user-specified instructions. The subsequent subsections summarizes the related work.

\subsection{Probing Language Models}

%contextualizers

The early wave of encoder-based language models using transformers~\citep{vaswani2017attention} such as variants of BERT~\citep{bert,scibert,roberta,elmo} that produce contextual word representations, a.k.a. contextualizers, based on pretrained large-scale neural language models were extensively \textit{probed} for reproducing the classical NLP pipeline~\cite{corenlp}. Specifically, the classical NLP pipeline component functions are as follows: part-of-speech, constituents, dependencies,
named entities, semantic roles, coreference, semantic proto-roles, and relation classification. As such the linguistic functionality of the tasks start at syntax and evolve toward semantics. \citet{tenney2019you} probe CoVe~\citeyearpar{cove}, ELMo~\citeyearpar{elmo}, the OpenAI Transformer~\citeyearpar{radford2018improving}, and BERT~\citeyearpar{bert} with their ``edge-probing'' method on the aforementioned sub-sentence linguistic analysis tasks. Their results suggest that the pretrained models for contextualized word representation encode stronger notions of syntax than higher-level semantics

The instructions introduced in this work for a new domain of knowledge better align LLMs to a specific group of people (mostly researchers in Virology), rather than any broader notion of human conversation. We called the resulting model \textsc{orkg-R0}. Our main objective is to equip a generic LLM with the ability to create structured summaries of research abstracts based on their salient properties. 

%Where \citet{flan-collection} focuses on the general domain, this work focuses on leveraging the instruction tuning methods w.r.t. the scholarly domain. Furthermore, where \citet{flan-t5} tests T5~\cite{t5} and PaLM~\cite{palm}, we ablate individual templating factors by keeping the pretrained model and model size consistent--we test FLAN-T5-Large. 

We chose LLMs not for their generic conversational ability but as AI systems with rich parameter spaces that should be able to handle a complex IE task via a simple instruction prompt. We rely on the foundational concept of prompting the LLM with an ``instruction'' for the expected downstream task~\cite{instructgpt}. The method is simple yet able to flexibly handle complex inter-relations without requiring enumeration of all of possible n-tuple relations or preliminary named entity recognition (NER). While traditional pipelined-based IE are explainable, they are plagued with error propagation, have high manual engineering costs, and show limited adaptability. In contrast, LLMs are flexible and adaptable having already demonstrated abilities to handle a wide range of tasks in zero- and few-shot settings via instructions~\cite{gpt2,gpt3,flan}. 

background-structured-scholarly-communication

%obtaining fine-grained structured contributions proposed in the paper versus perhaps the more well-known theme of writing structured abstracts.

%Standardized formats for structured abstracts have been defined for original research studies, review articles and clinical practice guidelines~\cite{haynes1990more,hayward1993more}. The IMRAD format (INTRODUCTION, METHODS, RESULTS, and DISCUSSION), a defacto standard that reflects the process of scientific discovery~\cite{sollaci2004introduction}, is commonly used as a structure for journal abstracts~\cite{nakayama2005adoption,kulkarni1996structured}. The CONSORT (Consolidated Standards of Reporting Trials) Group issued a guideline for how to report randomized controlled trials (RCTs) in journal and conference abstracts using a structured format~\cite{hopewell2008consort}. 

%Structured abstracts have become increasingly important in scholarly communication due to their ability to enhance accessibility, discoverability, and understanding of research findings. By highlighting key elements such as the research question, methodology, results, and conclusions, structured abstracts provide a snapshot of the research without requiring a deep dive into the full paper (Jones, 2020). This efficiency is particularly valuable in today's fast-paced research landscape, where scholars often need to scan numerous abstracts to identify relevant articles (Johnson, 2018). Structured abstracts also contribute to the discoverability of research by enabling search engines and databases to index and categorize articles more effectively, facilitating efficient retrieval of relevant studies based on specific criteria (Brown, 2021). 

%Moreover, structured abstracts facilitate information synthesis and meta-analyses by allowing researchers to compare and contrast studies based on their structured sections, enabling the identification of patterns, inconsistencies, and areas for further investigation (Lee, 2022). They also contribute to the transparency and reproducibility of research by requiring authors to present essential details in a standardized manner, promoting thorough reporting and enabling others to assess the study's quality and reproducibility (Davis, 2020). Overall, embracing structured abstracts benefits researchers, readers, and the scientific community as a whole, advancing knowledge and fostering collaboration (Smith et al., 2019; Brown, 2021).

%What are probing models?

\subsection{Prompting Language Models}

==> old-corpus-text.txt <==
limited the scholarly publications of this corpus to the ones which had investigated the \textit{basic reproduction number} by filtering the abstracts that matched  our  basic reproduction number investigation patterns and got 4590 data instances. 
after cleaning the data from exact abstract duplication, we reached to 3967 data instances. Some abstracts were nearly duplicates, for example, one version included punctuation marks and the other version had them removed. To address this problem, we clustered the abstracts with more than 95\% of similarity together. The number of clusters was 583 and 1227 instances of data were grouped into these clusters. As there was no specific pattern or rule to decide which instance from each cluster should be kept or removed, a human annotator went through the clusters and decided over the instances of each cluster. The resulting data-set after cleaning contained 3282 instances. Another insight obtained through the manual cleaning process, was that some instances were without any period or full stops. Even the decimal points from the reported numbers in the text had been removed, making those abstracts unsuitable to use. To address this final issue, we removed instances without any period or full stops in the abstract, and got 3024 instances with cord\_uid, abstracts and titles needed to be manually annotated.

\begin{comment}
% I need to fix this picture
\begin{figure}[h]
    \centering
    \includegraphics[width=0.5\textwidth]{text_based_json_based_formats}
    \caption{Text and json formats}
    \label{fig:mesh1}
\end{figure}
\end{comment}

Human annotators annotated 1500 instances, and reported values for six properties for each title and abstract pair. The properties are: disease name, location, date, r0 value, \%CI values and method. For each data instance (title and abstract pair) there might be multiple contributions reporting different values for the desired properties. 
The ultimate goal was to get structured property-value pairs from the fine-tuned model. Having this structure is important because downstream applications like ORKG can process and use the resulting extracted information only if the information be in standard formatted structure. We followed two ideas to imply this format in the model’s answer and defined text based and JSON based formats for the answers.
% this is the reason why we choosed 2 type of answers which both are formatted
%we defined these 2 formats bc json is more handy to work with in downstream applications, however it might be harder for a LLM to create json without explicitly asking it to do so (in prompt), or to generate a json with the desired key values or in our case as a list having other json objects included, so as it might have been harder to reach a good performance with json structure we also considered the text based one, which might be easier for a model to generate but still has a predefined format that we decided on.

Moreover, some abstracts were not reporting any relevant contributions even though they contained  "basic reproduction number" related key words. In these cases we annotated the answer to be "unanswerable". This is important because  not only we are interested in extracting values for properties from the input text when an answer exists, but also we are looking for a way to receive an exact predefined answer from the model when the input text dose not provide the related information to be extracted. This could be one difference comparing this work with zero shot setting, as we trained the model to generate a specific answer in these cases rather than generating any other irrelevant information or being depended on specifying further instructions in prompts.  Another advantage of designing a specific answer in these cases is that the downstream applications then can easily figure out what to do when there is no answer( UI components can behave better compared to the cases when LLMs generate any other possible text).




==> old-results-text.txt <==
%The second setting involved training two models: one with all instructions instantiated using all the training data, and the other with instructions instantiated using a 50\% random sub-sample of the training data to control for overfitting. This resulted in four models for each answer format. In the third setting, we trained two models using a subset of instructions based on their performance on the single-model dev set evaluations, following the same approach as in setting (2). Overall, we trained a total of 44 models.
%In total there were 9 suitable FLAN instructions from SQuAD\_v2 and DROP, respectively, applicable to our task. Of the 18 instructions, 2 DROP instructions were written in a way that \textit{turned the task around}~\cite{flan}. These instructions took a context and prompted the LLM to generate a question for it. We considered these in training as they were relevant to obtaining capable models of handling our task by addressing an indirect version of the task formulation. Thus, overall we had 18 instructions for training, and 16 instructions (9 SQuAD and 7 DROP) for testing. Given the 18 training instructions, we designed three main experimental settings: 1) single-instruction tuned models, where 18 models were respectively trained, times two for the text-based and JSON based answer, so in total 36 models. Given that FLAN-T5 came equipped tuned for the instructions in our set, we hypothesized that it just needed to be further equipped to perform our task, for which 1 instruction would suffice. This setting enabled testing this hypothesis, further even examining which instruction was ideal. 2) all-instruction tuned models, where two models were trained -- one with all instructions instantiated with all the training data, and a second with instructions, respectively, instantiated with a 50\% random sub-sample of the training data. The latter setting was introduced to control for model overfitting. In total there were 4 models for each answer format. 3) best-instruction tuned models, where two models were trained with half the instructions from SQuAD and DROP based on their single-model dev set evaluations. Otherwise the setting was the same as (2) and a total of four models were obtained. Overall, 44 models were trained.

%Training dataset: single-template prompts - $\{t_1\}$, ..., $\{t_{16}\}$, all-template-mixed prompts - $\{t_{1} \cup t_{2} \cup ... \cup t_{18}\}$, and best-template-mixed prompts $\{t_{p_{best}} \cup t_{q_{best}} \cup ... \cup t_{m_{best}}, \text{where m} < \text{18}\}$ $\times$ 2 data formats $\in$ \{text, json\}, which resulted in 40 total finetuned LLMs. Test dataset: $\{t_1\}$, $\{t_2\}$, ..., and $\{t_{16}\}$, as 16 independent prompt settings over the test instances.

==> old-tables.txt <==
\begin{table*}[!htb]
  \centering
  \begin{adjustbox}{width=1\textwidth}
  
    \begin{tabular}{lrrrrrrrrrr}
      \hline
      & \multicolumn{5}{c}{Highest Scores} & \multicolumn{5}{c}{Lowest Scores} \\
      \toprule
      & \bf Rouge1 & \bf Rouge2 & \bf RougeL & \bf RougeLsum & \bf \stackbox[c]{General\\-Accuracy} &\
       \bf  Rouge1 & \bf Rouge2 & \bf RougeL & \bf RougeLsum & \bf \stackbox[c]{General\\-Accuracy}\\
      \midrule\\

      T5\_Large & 12.01 &	4.33 &	10.54 &	10.49 &	45.00 & 1.35 &	0.51 &	1.18 &	1.17 &	45.00

      \\
 
      Flan\_T5\_Large   & 51.64 & 0.41 & 51.39 & 51.74 & 56.33 & 7.66 & 3.82 & 7.41 & 7.39 & 45.00
      \\
      GPT3.5 &   68.44 &	17.26 &	67.72 &	67.92 &	79.00 & 30.33 &	23.92 &	29.57 &	29.29 &	40.33
      \\
      Finetuned    &       80.77 &	28.03 &	80.43 &	80.53 & 88.67
                 &        &        &        &           &                  \\ \hline
    \end{tabular}
  \end{adjustbox}
  \caption{\label{citation-guide}
    best\//worst fine\_tuned predictions vs best\//worst zero shot prediction json\_based
  }
\end{table*}
